J-P: MDP. FP. PP.: Characterizing Total Expected Rewards in Markov Decision Processes as Least Fixed Points with an Application to Operational Semantics of Probabilistic Programs (Technical Report)

Markov decision processes (MDPs) with rewards are a widespread and well-studied model for systems that make both probabilistic and nondeterministic choices. A fundamental result about MDPs is that their minimal and maximal expected rewards satisfy Bellmann's optimality equations. For various classes of MDPs - notably finite-state MDPs, positive bounded models, and negative models - expected rewards are known to be the least solution of those equations. However, these classes of MDPs are too restrictive for probabilistic program verification. In particular, they assume that all rewards are finite. This is already not the case for the expected runtime of a simple probabilisitic program modeling a 1-dimensional random walk. In this paper, we develop a generalized least fixed point characterization of expected rewards in MDPs without those restrictions. Furthermore, we demonstrate how said characterization can be leveraged to prove weakest-preexpectation-style calculi sound with respect to an operational MDP model.

==> festschrift-author-proof.txt <==
Author Queries

AQ1: We confirm that the authors' names are correct.
AQ2: Please kindly designate Kevin Batz as the (only) corresponding author.
AQ3: We confirm that the inserted city names are correct (but also see correction 1. below)
AQ4: The ORCID of author B. L. Kaminski is 0000-0001-5185-2324


Requested Corrections


1. Please kindly change the information of author Christoph Matheja as follows

1st affiliation
Organization: Carl von Ossietzky Universität Oldenburg
Address: Oldenburg, Germany

2nd affiliation
Organization: Technical University of Denmark
Address: Kongens Lyngby, Denmark

Email: christoph.matheja@uol.de


2. Page 1: If possible, please reinsert the manual line breaks in the subtitle.


3. Page 25: Fig. 5 should be on a separate page on its own, if possible.


4. Page 28: Please remove the inserted additional horizontal and vertical lines in Table 1.


5. Page 29: Please remove the superfluous whitespace above Eq. (3)


6. Page 32: Please remove the superfluous whitespace below the first and second centered equations on this page.


7. Page 45: The year of reference 4 ("Batz, K.: Automated deductive verification of probabilistic programs. [...]") should be 2025.

==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

